Optical Flow on Evolving Sphere-Like Surfaces

In this work we consider optical flow on evolving Riemannian 2-manifolds which can be parametrised from the 2-sphere. Our main motivation is to estimate cell motion in time-lapse volumetric microscopy images depicting fluorescently labelled cells of a live zebrafish embryo. We exploit the fact that the recorded cells float on the surface of the embryo and allow for the extraction of an image sequence together with a sphere-like surface. We solve the resulting variational problem by means of a Galerkin method based on vector spherical harmonics and present numerical results computed from the aforementioned microscopy data.

==> license.txt <==
The following work is licensed under the Creative Commons Attribution 3.0 Unported License:

figures/data2/data2-frames-140-142-unfiltered-1-50-7-1-grid-600dpi.png
figures/data2/data2-frames-140-142-unfiltered-1-50-7-2-grid-600dpi.png
figures/data3/data3-frames-140-142-unfiltered-1-50-7-1-grid-600dpi.png
figures/data3/data3-frames-140-142-unfiltered-1-50-7-1-grid-rotated-600dpi.png
figures/data3/data3-frames-140-142-unfiltered-1-50-7-2-grid-600dpi.png
figures/data3/data3-frames-140-142-unfiltered-1-50-7-2-grid-rotated-600dpi.png
figures/flow2/flow2-frames-140-142-unfiltered-1-50-7-2-600dpi.png
figures/flow2/flow2-frames-140-142-unfiltered-1-50-7-3-600dpi.png
figures/flow2/flow2-frames-140-142-unfiltered-1-50-7-5-600dpi.png
figures/flow2/flow2-frames-140-142-unfiltered-1-50-7-6-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-2-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-2-rotated-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-3-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-3-rotated-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-5-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-5-rotated-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-6-600dpi.png
figures/flow3/flow3-frames-140-142-unfiltered-1-50-7-6-rotated-600dpi.png
figures/rho2/rho2-frames-140-142-unfiltered-1-50-7-1-600dpi.png
figures/rho2/rho2-frames-140-142-unfiltered-1-50-7-2-600dpi.png
figures/rho3/rho3-frames-140-142-unfiltered-1-50-7-1-600dpi.png
figures/rho3/rho3-frames-140-142-unfiltered-1-50-7-1-rotated-600dpi.png
figures/rho3/rho3-frames-140-142-unfiltered-1-50-7-2-600dpi.png
figures/rho3/rho3-frames-140-142-unfiltered-1-50-7-2-rotated-600dpi.png
figures/volumetric/raw3-frames-140-142-unfiltered-1-600dpi.png
figures/volumetric/raw3-frames-140-142-unfiltered-2-600dpi.png

To view a copy of this license, visit http://creativecommons.org/licenses/by/3.0/.

